Search for Long-duration Gravitational-wave Signals Associated with Magnetar Giant Flares

Magnetar giant flares are rare and highly energetic phenomena observed in the transient sky whose emission mechanisms are still not fully understood. Depending on the nature of the excited modes of the magnetar, they are also expected to emit gravitational waves, which may bring unique information about the dynamics of the excitation. A few magnetar giant flares have been proposed to be associated to short gamma-ray bursts. In this paper we revisit, with a new gravitational-wave search algorithm, the possible emission of gravitational waves from four magnetar giant flares within 5 Mpc. While no gravitational-wave signals were observed, we discuss the future prospects of detecting signals with more sensitive gravitational-wave detectors. We in particular show that galactic magnetar giant flares that emit at least 1% of their electromagnetic energy as gravitational waves could be detected during the planned observing run of the LIGO and Virgo detectors at design sensitivity, with even better prospects for third generation detectors.

==> referee_answers.txt <==
Reviewer's Comments:

This paper considers four 'nearby' short gamma-ray bursts that are candidates for being magnetar giant flares rather than compact binary mergers. The LSC has previously reported GW burst upper limits on three of them (unmodelled, various durations), and is about to publish the results of a GW burst search for the 4th, which occurred when only GEO and KAGRA were operational. The upper limits on energy emission from these events reported by the previous analyses are orders of magnitude above the electromagnetic energy release estimates: no realistic model for gravitational wave generation during magnetar flares predicts emission this strong, however.

This paper reports a re-analysis of the three previously reported events, using a new burst search pipeline and some slightly different search durations. This is certainly a valuable exercise, as it helps to highlight the level of systematic uncertainty due to these choices, and worth publishing. However the results in terms of upper limits on GW energy emission are comparable to previous studies, and still orders of magnitude higher than what is considered feasible. As such the changes do not place any new constraints on theory (at least I do not think they do, and the authors do not discuss it). For the final GRB the authors perform a sensitivity analysis using simulated data to estimate the upper limits that they might have been able to place had LIGO and VIRGO been operational (as well as GEO and KAGRA) - the limits are again orders of magnitude above the electromagnetic energy limits.

Finally the authors estimate sensitivity for the final stage of Advanced LIGO and the Einstein Telescope. They conclude that they may be able to detect events where the gravitatational wave energy is a fraction of the electromagnetic energy if an event occurs in the Milky Way or Magellanic clouds, even for Advanced LIGO. This is reasonable and indeed has been discussed in detail in the literature before - for example in Quitzow-James et al. 2017 (particularly Figure 3).

This paper presents an independent upper limit analysis for GW burst searches associated with 4 GRBs that might be magnetar giant flares. While this is certainly useful, the upper limits are little changed from the previous studies, and (because they are so far above the levels suggested by theory) the changes in the limits do not add anything to our current knowledge about the giant flare mechanism. Given that the results do not change much, and that the changes in the upper limits do not modify our current theoretical understanding (and that the predictions for Advanced LIGO and ET are also unsurprising), I do not see the case for publishing this in ApJ Letters. However I think with some moderate revisions the paper could make a good and useful main journal publication. Below I give some more specific comments.

A: We thank the referee for their comments. Below are our comments to address the referee's concerns.

Section 2 Paragraph 1:

The authors mention the analysis by Miller et al. 2019 as a reference showing that the low frequencies might be short-lived rather than long duration. I am not sure why the authors focus on the lifetime of the low frequency modes since the GW burst searches go above ~ 1 kHz - so if higher frequencies are relevant then the study by Huppenkothen, Watts & Levin (2014), which looked at duration of the 625 Hz QPO and concluded it could be short-lived, is also relevant here.

A: Having an information on the duration of the QPO signal is important to define the parameters of the GW signal search assuming a certain correlation between the EM and GW signals. We agree Huppenkothen, Watts & Levin (2014) is an another reference to support the short-lived property hypothesis for SGR1860-20 QPOs. We've added the reference.

When discussing how shear modes may couple to the magnetosphere, the more recent papers by d'Angelo & Watts 2014 and Gabler et al. 2014 are also highly relevant.

A: We have added the references.
Gabler et al, 2011, MNRAS, 410, L37
Huppenkothen, D’Angelo & Watts et al 2014, ApJ, 787, 128


Section 2 Paragraph 2:

Magnetospheric triggers: the authors cite Lyutikov 2003, where the timescale of the linear tearing instability is used to justify it as a potential mechanisms for giant flares. There is an error in that paper: the corrected timescale - and a discussion of whether or not the mechanism is still viable - can be found in Elenbaas et al. 2016.

A: We agree with the referee's assessment, and have added a footnote to this effect.

Section 3, Final paragraph

The simulated signals that are tested are dampled sinusoids. However, the authors have argued in the introduction that there is evidence for periodic excitation and damping. How would the conclusions change if a more complex, damped and re-excited signal were considered?

A: We have considered the repeating burst case when performing the "short-duration" GW search using a long on-source window. However, we recognize the search could be made more sensitive by using the GW burst signal hypothetical periodicity. By stacking the GW signal we can increase the signal to noise ratio. This is one of the PySTAMPAS pipeline improvement we are planning for the O4 LIGO-Virgo-KAGRA observing run. We have added a comment in the conclusion.

Section 4

It would be very useful to understand far more concretely how the parameter space (amplitude, frequency) constrained by this new search pipeline compares to the previous/alternative pipelines in use within the LSC burst analysis groups. This would also be useful to theorists trying to understand how to compare the upper limits produced by the different analyses. I recommend broadening the discussion on this, perhaps using some figures to illustrate the differences in terms of parameter space explored. The authors speculate on the source of some of the differences that they find compared to previous analyses but some more detailed study here would be very useful.

A: One of the challenges of unmodelled GW burst searches is to be able to cover a very large parameter space. This usually requires lots of developments to guarantee detection efficiency and robustness against noise transients. Given the current understanding of the magnetar physics, one must employ generic GW burst search pipelines capable of detecting a short or long in any frequency bands. Not so many search pipelines in the LVK are capable of this. PySTAMPAS, the successor to STAMP, is one of them and this has been demonstrated in an article that will be submitted in the coming weeks. On the other hand, comparing pipelines performance using published search results is extremely hazardous as each pipeline/search is making different assumptions and choices to report results. A fair comparison of pipelines performance is out of the scope of this paper. Yet, we have added more information about what we think were limitations of previous GW searches in the text. For instance, one of the pipelines, FLARE, still providing the best efficiency results for GRB051103, was covering a very reduced parameter space (signal duration < few 100 ms). Finally, it should be noted that FLARE is not used anymore with LIGO/Virgo burst searches.

Section 5

The authors mention both here and in the Introduction that these limits will constrain the mechanism - but do not give specifics. It would be very useful have some more quantitative/detailed discussion here. For example, if a galactic magnetar flare does occur, and the pipelines set an upper limit of x% of the electromagnetic energy, what do we actually learn? What value of x would it enable us to rule out one of the trigger mechanisms, or the various oscillation models? Or is the possible uncertainty between the various different GW burst pipelines larger than the level it would need to be in order to determine this? A broader review of the relevant literature might be useful here, also in terms of identifying gaps in current theoretical modeling that need to be addressed.

A: We have expanded the discussion on potential triggers and significantly expanded the reference list.

==> referee_answers_2.txt <==
We thank the referee for their comments and we answer below. In addition we highlight int bold text the changes in the manuscript between this version (v3) and the previous one (v2), and in italic the changes between v2 and the first submitted version (v1).

Final point on Section 2 paragraph 1. On coupling to the magnetosphere, I had mentioned relevant papers by by d'Angelo & Watts 2014 and Gabler et al. 2014. The authors have added citations to one of the Huppenkothen et al. 2014 papers and Gabler et al. 2011, neither of which are about magnetospheric coupling. 
A : We updated the references accordingly. 

Section 3 final paragraph: I don't think the authors have quite answered my question - I was wondering how their analysis with simulated signals would have changed if they had used a more complex profile than a damped sinusoid (since they say in the Introduction that a more complex signal might be expected). I also could not figure out what in the text had changed in response, since there is no Conclusion section and I could not see anything related in the Discussion section (although this may just be because the changes were not highlighted). However this is a pretty minor point, it is clear what the authors have done in their analysis.

A : We added text at the end of section 3 to address this comment. The main idea is that the search method is quite agnostic (cross-correlation), and the waveform of the signal does not play a significant role, except for the frequency, duration and energy budget. Given the uncertainties on the exact shape of the signal expected, we assume that a set of sine damped signals with different frequencies, durations and energies would be sufficient to estimate the efficiency of the search.
Concerning a potential re-excited signal, we added a sentence at the end of the discussion to indicate that it could be worthwhile to develop specific detection algorithms that target repeating signals.

Section 5: the authors have added more information but have not really addressed the question that I asked, about what specifically (and perhaps more quantitatively) they would learn from future detections/non-detections at a given level. Perhaps this is not possible, however, given the state of current theoretical modeling.

A :  We agree with the referee that we should have replied to their last comment explicitly, saying that the models are uncertain at this point to make a prediction of what can be learnt from a detection/non-detection. A detection would most certainly teach us many things especially the coupling between the crust and the core, however there are many unknowns in the models that a non-detection is still allowed in most crust excitation theory, and a quantitative answer is not really possible at this point. We added a sentence in the discussion to precise this point.

